Inplace Access to the Surface Code Y Basis

In this paper, I cut the cost of Y basis measurement and initialization in the surface code by nearly an order of magnitude. Fusing twist defects diagonally across the surface code patch reaches the Y basis in $\lfloor d/2 \rfloor + 2$ rounds, without leaving the bounding box of the patch and without reducing the code distance. I use Monte Carlo sampling to benchmark the performance of the construction under circuit noise, and to analyze the distribution of logical errors. Cheap inplace Y basis measurement reduces the cost of S gates and magic state factories, and unlocks Pauli measurement tomography of surface code qubits on space-limited hardware.

==> assets/stats.csv <==
     shots,    errors,  discards, seconds,decoder,strong_id,json_metadata
    310582,      1000,         0,   0.381,internal_correlated,3fa38268e206a0a127d29acf5c4a4a052221212874ab9c5b4dd91f46fa7c065c,"{""b"":""X"",""d"":3,""noise"":""SI1000"",""p"":0.001,""q"":17,""r"":3,""rb"":0}"
     35306,      1008,         0,   0.401,internal_correlated,327022b732c0a7e0909f787676176f7ec9b827e9bf14be0e78883bb90f97ed0f,"{""b"":""X"",""d"":3,""noise"":""SI1000"",""p"":0.003,""q"":17,""r"":3,""rb"":0}"
   1459043,      1001,         0,    6.07,internal_correlated,b8d514b09b7e49778f8e87260612a595d86766c9eda8d1d320b6a3cbc9084be0,"{""b"":""X"",""d"":5,""noise"":""SI1000"",""p"":0.001,""q"":49,""r"":5,""rb"":0}"
     53259,      1031,         0,   0.915,internal_correlated,4b23a05a6fdb99c801b8ef82d4bd2e426b596243077a2da15eb292a3245ba429,"{""b"":""X"",""d"":5,""noise"":""SI1000"",""p"":0.003,""q"":49,""r"":5,""rb"":0}"
   8411811,      1004,         0,    95.9,internal_correlated,a5aaf3b51a9162c68c3d2e5ff959e678020b4ebbbb6143c7912020467bf7c576,"{""b"":""X"",""d"":7,""noise"":""SI1000"",""p"":0.001,""q"":97,""r"":7,""rb"":0}"
     87153,      1061,         0,    6.62,internal_correlated,a35ea41c1dca97735bda9890e117d23026c947f61f9bdef1861ce9a8322c55be,"{""b"":""X"",""d"":7,""noise"":""SI1000"",""p"":0.003,""q"":97,""r"":7,""rb"":0}"
  58510590,      1049,         0,  1672.6,internal_correlated,be074faf61cbcc4469ad5b6e7cb740e4218e4b7a459e70aa16dca6cbc3c311f9,"{""b"":""X"",""d"":9,""noise"":""SI1000"",""p"":0.001,""q"":161,""r"":9,""rb"":0}"
    142320,      1031,         0,    25.8,internal_correlated,481a0b5b9a3eb95db7e6c66bc7e76c524d60a9eede566dc425430e554d6360e8,"{""b"":""X"",""d"":9,""noise"":""SI1000"",""p"":0.003,""q"":161,""r"":9,""rb"":0}"
 376985106,      1001,         0, 23602.6,internal_correlated,207ef531a4546b375ef50c26dbd5552e1eee7c7463a7a42ae4a07ba5812c3d75,"{""b"":""X"",""d"":11,""noise"":""SI1000"",""p"":0.001,""q"":241,""r"":11,""rb"":0}"
    264588,      1102,         0,   121.1,internal_correlated,cd72e8a0acc615983af0e6b3972aace55b736ecc9cc1ad42bebb247810092019,"{""b"":""X"",""d"":11,""noise"":""SI1000"",""p"":0.003,""q"":241,""r"":11,""rb"":0}"
1000000000,       329,         0,122953.9,internal_correlated,07642b3d70ef2acc3eea82cec0d98e782a69a3102786262064ce7f39ac9b5b6c,"{""b"":""X"",""d"":13,""noise"":""SI1000"",""p"":0.001,""q"":337,""r"":13,""rb"":0}"
    369616,      1009,         0,   388.3,internal_correlated,67240968f811ae9298992f7a5483d035b872cc787ac34daf4737297a67ca7397,"{""b"":""X"",""d"":13,""noise"":""SI1000"",""p"":0.003,""q"":337,""r"":13,""rb"":0}"
1000000000,        56,         0,227675.5,internal_correlated,d2a2c1af6b235bf2981187a282fa11fb307c9aa9ee9e93a076334d48a2a77602,"{""b"":""X"",""d"":15,""noise"":""SI1000"",""p"":0.001,""q"":449,""r"":15,""rb"":0}"
    692138,      1034,         0,  1442.8,internal_correlated,40521f4e01e53f17277a794b2f6c4c7d6a73e2a2a341472fe984a325732ec33c,"{""b"":""X"",""d"":15,""noise"":""SI1000"",""p"":0.003,""q"":449,""r"":15,""rb"":0}"
1000000000,         7,         0,393299.0,internal_correlated,9f8d1db53792b049e71b6e7c907041f838274cbd653711c7e54e325c37098afb,"{""b"":""X"",""d"":17,""noise"":""SI1000"",""p"":0.001,""q"":577,""r"":17,""rb"":0}"
   1198406,      1037,         0,  4355.3,internal_correlated,6435932f1abba09e2959f652a902936a77a7534656e9e915345f1437cf79bc65,"{""b"":""X"",""d"":17,""noise"":""SI1000"",""p"":0.003,""q"":577,""r"":17,""rb"":0}"
    463823,      1039,         0,   0.660,internal_correlated,0d5a232b3de764f9efdc60b4a8136ca3bcf7ae0008a91a92f06c2123e7b35e27,"{""b"":""X_magic_idle"",""d"":3,""noise"":""SI1000"",""p"":0.001,""q"":17,""r"":3,""rb"":0}"
     54197,      1001,         0,   0.193,internal_correlated,926587e6e460664ba5e88a9702bb3dc66f0df079f943d95d5f4ea4d6f7dbcbe8,"{""b"":""X_magic_idle"",""d"":3,""noise"":""SI1000"",""p"":0.003,""q"":17,""r"":3,""rb"":0}"
   5037815,      1001,         0,    15.0,internal_correlated,0efafa9d34b9d9db5b85301daffce038d2ba7287c0456a00e813bf169420a6ea,"{""b"":""X_magic_idle"",""d"":5,""noise"":""SI1000"",""p"":0.001,""q"":49,""r"":3,""rb"":0}"
    178232,      1020,         0,    1.82,internal_correlated,0ed0fd8055837d346df2e64d5370b2dbd53197b14b80771738a6a88aee95ea0a,"{""b"":""X_magic_idle"",""d"":5,""noise"":""SI1000"",""p"":0.003,""q"":49,""r"":3,""rb"":0}"
  57595791,      1043,         0,   217.4,internal_correlated,274ee909f814d45809fa0c54006c775539711532445edb7944fcd1e975fdd875,"{""b"":""X_magic_idle"",""d"":7,""noise"":""SI1000"",""p"":0.001,""q"":97,""r"":3,""rb"":0}"
    622488,      1138,         0,    11.0,internal_correlated,8d4ad79b4c3f7397ebba0e58048afacb716f69c7ac1282765377314d70a371be,"{""b"":""X_magic_idle"",""d"":7,""noise"":""SI1000"",""p"":0.003,""q"":97,""r"":3,""rb"":0}"
 642408423,      1026,         0,  3657.3,internal_correlated,6e7fdd6fcb1d4c49f54ce9604f72df15a50ce740f62bfc8cc18baadbbb275fe9,"{""b"":""X_magic_idle"",""d"":9,""noise"":""SI1000"",""p"":0.001,""q"":161,""r"":3,""rb"":0}"
   1758549,      1004,         0,    87.7,internal_correlated,02620ccc0ed567a8807cfd0ab04f437bb4a8c4e3d3b63705e77ec89e52c968a7,"{""b"":""X_magic_idle"",""d"":9,""noise"":""SI1000"",""p"":0.003,""q"":161,""r"":3,""rb"":0}"
1000000000,       125,         0,  9643.2,internal_correlated,c62f7e8928afccf0e310de4beeedd0cf94bb6c876fd766022cb2071d50f81ffe,"{""b"":""X_magic_idle"",""d"":11,""noise"":""SI1000"",""p"":0.001,""q"":241,""r"":3,""rb"":0}"
   5988691,      1034,         0,   506.0,internal_correlated,1cc1b4bfd1a6b1d7dbee47c3afd1aefd04d3ef5258e4a884db7f2ed4a0e63a99,"{""b"":""X_magic_idle"",""d"":11,""noise"":""SI1000"",""p"":0.003,""q"":241,""r"":3,""rb"":0}"
1000000000,        15,         0, 13820.1,internal_correlated,9ced9687d300836364ec0d32edd261c7c8a75d1ba3015106c3eeb2d2c6178646,"{""b"":""X_magic_idle"",""d"":13,""noise"":""SI1000"",""p"":0.001,""q"":337,""r"":3,""rb"":0}"
  19191302,      1017,         0,  2773.0,internal_correlated,8502a10443106ce3486ac5da797af59e4b8d41994d28870af49f6c3f07ba04bf,"{""b"":""X_magic_idle"",""d"":13,""noise"":""SI1000"",""p"":0.003,""q"":337,""r"":3,""rb"":0}"
1000000000,         1,         0, 19347.6,internal_correlated,a3fc92a98d7256ddff8c9e04df4e030db8c44b3eb3b6aea3d90f47701e682cc6,"{""b"":""X_magic_idle"",""d"":15,""noise"":""SI1000"",""p"":0.001,""q"":449,""r"":3,""rb"":0}"
  61936896,      1003,         0, 12821.2,internal_correlated,ef50c41c54794ff79edef84e6cf9f23afb774f8456087833ea68badd49dc2b50,"{""b"":""X_magic_idle"",""d"":15,""noise"":""SI1000"",""p"":0.003,""q"":449,""r"":3,""rb"":0}"
1000000000,         0,         0, 24715.7,internal_correlated,befcc098f381a49c849b589911a15a0d42c34864de01f902c010b729d19fcf18,"{""b"":""X_magic_idle"",""d"":17,""noise"":""SI1000"",""p"":0.001,""q"":577,""r"":3,""rb"":0}"
 196989417,      1004,         0, 32959.0,internal_correlated,e84b871ece6f05730a6e48239ab0f3e07aa6542b38719656ae29d680489626d8,"{""b"":""X_magic_idle"",""d"":17,""noise"":""SI1000"",""p"":0.003,""q"":577,""r"":3,""rb"":0}"
     82066,      1045,         0,   0.233,internal_correlated,c0a3cb08c7ecf3fa32402e1b0d4b70bdfcd33de0fc1b3d8b85cfbd23da5b7b59,"{""b"":""Y"",""d"":3,""noise"":""SI1000"",""p"":0.001,""q"":19,""r"":3,""rb"":0}"
     88410,      1043,         0,   0.315,internal_correlated,f4465ed24249d2aedb7e82226e2a73e9ed4969d24e4bba640b3574c12b2a812c,"{""b"":""Y"",""d"":3,""noise"":""SI1000"",""p"":0.001,""q"":19,""r"":3,""rb"":1}"
     90246,      1053,         0,   0.400,internal_correlated,57a3d420250a2efdcafd9ee4884a744a37970b5574c64778e36ceeb4ecf63b47,"{""b"":""Y"",""d"":3,""noise"":""SI1000"",""p"":0.001,""q"":19,""r"":3,""rb"":2}"
     85931,      1008,         0,   0.410,internal_correlated,0830d504f4e738fde9dd058fd379e857056b29dec7dd75766dd4cf1f368211b7,"{""b"":""Y"",""d"":3,""noise"":""SI1000"",""p"":0.001,""q"":19,""r"":3,""rb"":3}"
     87031,      1000,         0,   0.452,internal_correlated,406ddc7e6d628c936be173bfbdfb3d1bf51fc78452f5ed76f97b6d6692118edf,"{""b"":""Y"",""d"":3,""noise"":""SI1000"",""p"":0.001,""q"":19,""r"":3,""rb"":4}"
     87476,      1052,         0,   0.505,internal_correlated,c77905c10d4987d5e70bba018bc641486fd3aa290be84acef35983daa3d8880c,"{""b"":""Y"",""d"":3,""noise"":""SI1000"",""p"":0.001,""q"":19,""r"":3,""rb"":5}"
     85038,      1034,         0,   0.578,internal_correlated,3ddae04d1db410933d45cdcb11ebff1ab119b6e4ed52d21bd81255786f3c87c6,"{""b"":""Y"",""d"":3,""noise"":""SI1000"",""p"":0.001,""q"":19,""r"":3,""rb"":6}"
     90651,      1051,         0,   0.709,internal_correlated,8c981d82cf819fc043ab4f24862e4bd29120c3a397957ebc2fe7da51a5017b66,"{""b"":""Y"",""d"":3,""noise"":""SI1000"",""p"":0.001,""q"":19,""r"":3,""rb"":7}"
     99000,      1177,         0,   0.702,internal_correlated,df2bd6093e26c7804ea0e86e3d66828e2d02394015dd163ab56e03b97a65e029,"{""b"":""Y"",""d"":3,""noise"":""SI1000"",""p"":0.001,""q"":19,""r"":3,""rb"":8}"
     89396,      1020,         0,   0.826,internal_correlated,2e0ce91edab50d4c88629b3e1cc8735295081c150c3d1521741f32961b4111cc,"{""b"":""Y"",""d"":3,""noise"":""SI1000"",""p"":0.001,""q"":19,""r"":3,""rb"":9}"
     82709,      1005,         0,   0.735,internal_correlated,d01b7854fa2ec8823a8a4f39ab7588f30e4131f5fff940b8008d2c0da7a5a24a,"{""b"":""Y"",""d"":3,""noise"":""SI1000"",""p"":0.001,""q"":19,""r"":3,""rb"":10}"
     12202,      1084,         0,   0.183,internal_correlated,34cca25fa6bda00c7d0ae6af8978372d182ee3a5a7448dc121952ffaf835114c,"{""b"":""Y"",""d"":3,""noise"":""SI1000"",""p"":0.003,""q"":19,""r"":3,""rb"":1}"
    213800,      1059,         0,    2.05,internal_correlated,77e0d4cf7eecdda4f49bebe8140f1e8bfd711f854c2e7697fde6459f0757225e,"{""b"":""Y"",""d"":5,""noise"":""SI1000"",""p"":0.001,""q"":53,""r"":5,""rb"":0}"
    347458,      1022,         0,    3.62,internal_correlated,1f42b26a912adf1bb23151b0ecab5103327c70453b295d5ed244bb658c1c3668,"{""b"":""Y"",""d"":5,""noise"":""SI1000"",""p"":0.001,""q"":53,""r"":5,""rb"":1}"
    397512,      1002,         0,    4.93,internal_correlated,af80f3f1ce2e33b9cb17d620083f2a21a9288b90963bf1f5a27b4cf9b7e2ec23,"{""b"":""Y"",""d"":5,""noise"":""SI1000"",""p"":0.001,""q"":53,""r"":5,""rb"":2}"
    428318,      1017,         0,    6.48,internal_correlated,2c04310d1e5ca3f2987a72fa7f618eedfe369cb22f854617da1c1833586a3b43,"{""b"":""Y"",""d"":5,""noise"":""SI1000"",""p"":0.001,""q"":53,""r"":5,""rb"":3}"
    402208,      1003,         0,    7.08,internal_correlated,c0ebb0c68d25f2267d4bf5a8dcbab15e2c0f17ab96d73eb45b72c7ea64da67ef,"{""b"":""Y"",""d"":5,""noise"":""SI1000"",""p"":0.001,""q"":53,""r"":5,""rb"":4}"
    423880,      1047,         0,    7.66,internal_correlated,cb42856d505222c13b97fca0e0bf88434238a13d1b099733135194a444e455c9,"{""b"":""Y"",""d"":5,""noise"":""SI1000"",""p"":0.001,""q"":53,""r"":5,""rb"":5}"
    444411,      1089,         0,    9.14,internal_correlated,ff7ac928f2770c0da144b6de9e43721aa3d97f755033d1fb7c4d07efd24d766e,"{""b"":""Y"",""d"":5,""noise"":""SI1000"",""p"":0.001,""q"":53,""r"":5,""rb"":6}"
    393508,      1002,         0,    8.83,internal_correlated,d05b52af5e6a80c2c6141cc3f2bffed5814065cf4776c05bb8f1b0574455a9b2,"{""b"":""Y"",""d"":5,""noise"":""SI1000"",""p"":0.001,""q"":53,""r"":5,""rb"":7}"
    406951,      1039,         0,    10.1,internal_correlated,25927d07485d308fc828acf2e81a48de9af509f362dbf6737679f22e36d50bba,"{""b"":""Y"",""d"":5,""noise"":""SI1000"",""p"":0.001,""q"":53,""r"":5,""rb"":8}"
    423584,      1016,         0,    11.2,internal_correlated,8674160803139529ba47e1acf8ae16d1d1a69a70a1b9974ac8030954987c63e0,"{""b"":""Y"",""d"":5,""noise"":""SI1000"",""p"":0.001,""q"":53,""r"":5,""rb"":9}"
    414379,      1022,         0,    12.2,internal_correlated,2da61ab600c685116228a437707e12520073c45008e0fef1567879fc2cfe9969,"{""b"":""Y"",""d"":5,""noise"":""SI1000"",""p"":0.001,""q"":53,""r"":5,""rb"":10}"
     15458,      1002,         0,    1.78,internal_correlated,1407dc28081eee60f637748f4c419bd7056c4f2537d83199dab0767431c8df2a,"{""b"":""Y"",""d"":5,""noise"":""SI1000"",""p"":0.003,""q"":53,""r"":5,""rb"":2}"
    361978,      1005,         0,    9.42,internal_correlated,b096a8b44e4cac423e4fc12b0e9a995ed414e3eb7ac5cbc7b3a27bc80c10f7ef,"{""b"":""Y"",""d"":7,""noise"":""SI1000"",""p"":0.001,""q"":103,""r"":7,""rb"":0}"
   1115857,      1000,         0,    31.6,internal_correlated,83f15f6ef6b1875c0987204067e841fa152221cac84a6c1a227cd67a38440a36,"{""b"":""Y"",""d"":7,""noise"":""SI1000"",""p"":0.001,""q"":103,""r"":7,""rb"":1}"
   1914124,      1001,         0,    60.7,internal_correlated,1812b2a57ac2b7f9ad2004223f2231958ddba50c1a72d59b22ffa172f5a8d59d,"{""b"":""Y"",""d"":7,""noise"":""SI1000"",""p"":0.001,""q"":103,""r"":7,""rb"":2}"
   2288046,      1004,         0,    83.2,internal_correlated,c704a243ba11f4cce5cb8d1b670e827c2b6189cca2a67f223acd921f3403f722,"{""b"":""Y"",""d"":7,""noise"":""SI1000"",""p"":0.001,""q"":103,""r"":7,""rb"":3}"
   2348948,      1002,         0,    97.8,internal_correlated,78e3a974765e70e6908f79a8478d99f3ffddc5f5808e16a17751a0026002b885,"{""b"":""Y"",""d"":7,""noise"":""SI1000"",""p"":0.001,""q"":103,""r"":7,""rb"":4}"
   2488836,      1022,         0,   109.1,internal_correlated,e5d8ecfd720080cd97f1fc9db52cefe17259c47ace30d6347032242458619236,"{""b"":""Y"",""d"":7,""noise"":""SI1000"",""p"":0.001,""q"":103,""r"":7,""rb"":5}"
   2296712,      1002,         0,   116.4,internal_correlated,6ff2a8d4c956654fc33521fbd7566e2b4d47756769165f5a6c2f2f17f4ac7e5e,"{""b"":""Y"",""d"":7,""noise"":""SI1000"",""p"":0.001,""q"":103,""r"":7,""rb"":6}"
   2296889,      1002,         0,   129.1,internal_correlated,cfe52b780b8c5989583237b11dafc7c6cd09103d29437eaa37c80dbf1c4070a6,"{""b"":""Y"",""d"":7,""noise"":""SI1000"",""p"":0.001,""q"":103,""r"":7,""rb"":7}"
   2394920,      1001,         0,   143.0,internal_correlated,7e48332888d308aad928ab355113daf81b904a612995468aeb6501b6afa9e7e9,"{""b"":""Y"",""d"":7,""noise"":""SI1000"",""p"":0.001,""q"":103,""r"":7,""rb"":8}"
   2335843,      1003,         0,   153.3,internal_correlated,9ceb015618680b2aae7a5c466c48f83379078369643563a0d7383c7872d41025,"{""b"":""Y"",""d"":7,""noise"":""SI1000"",""p"":0.001,""q"":103,""r"":7,""rb"":9}"
   2565219,      1002,         0,   181.6,internal_correlated,febaaefddcbcc97487969d0a6cdee2e30ff0c6686131452f9ff3ee297b9e5ee1,"{""b"":""Y"",""d"":7,""noise"":""SI1000"",""p"":0.001,""q"":103,""r"":7,""rb"":10}"
     21600,      1017,         0,    5.43,internal_correlated,58759b279b7c7772f160811e72f8504cc162a63ab6f82da71437df68a135f14c,"{""b"":""Y"",""d"":7,""noise"":""SI1000"",""p"":0.003,""q"":103,""r"":7,""rb"":3}"
  25603082,      1004,         0,  1155.6,internal_correlated,f37543dff5fe8ca7fe7c708724125ce813af9e74e752fb2acb13e2de2e413fad,"{""b"":""Y"",""d"":9,""noise"":""SI1000"",""p"":0.001,""q"":169,""r"":0,""rb"":4}"
  24336555,      1010,         0,  1309.7,internal_correlated,db788d46dd2e4f16833f6d6da988b671c081c24661a2b5cd085347cee33b3f51,"{""b"":""Y"",""d"":9,""noise"":""SI1000"",""p"":0.001,""q"":169,""r"":1,""rb"":4}"
  22129443,      1007,         0,  1253.2,internal_correlated,aa7e2e57c110d6b0f76dd56b08ed438e91e1b976d0c2de8d43d8a83cdf4d46e4,"{""b"":""Y"",""d"":9,""noise"":""SI1000"",""p"":0.001,""q"":169,""r"":2,""rb"":4}"
  19535734,      1003,         0,  1197.2,internal_correlated,5ba9dbaa9fc439f772d9cc36d25dd4632ab5dd1a2e0beed13dea4d1a31f83371,"{""b"":""Y"",""d"":9,""noise"":""SI1000"",""p"":0.001,""q"":169,""r"":3,""rb"":4}"
  19675924,      1030,         0,  1328.6,internal_correlated,1987148a469fa22a43f0c7cdbfa3203cb7aa331c64efc5f73fdae5da1da299f4,"{""b"":""Y"",""d"":9,""noise"":""SI1000"",""p"":0.001,""q"":169,""r"":4,""rb"":4}"
  18853385,      1019,         0,  1401.6,internal_correlated,0e3f01dc769efa729b0ce0bbc2749693f5ece63ae12ee3d470256c8d1f7f5664,"{""b"":""Y"",""d"":9,""noise"":""SI1000"",""p"":0.001,""q"":169,""r"":5,""rb"":4}"
  16073719,      1031,         0,  1296.5,internal_correlated,954fa3c7fb37e2f1ab9bf0cea199e36e1d7f211910c22607d3534894bfb33da6,"{""b"":""Y"",""d"":9,""noise"":""SI1000"",""p"":0.001,""q"":169,""r"":6,""rb"":4}"
  15872022,      1002,         0,  1297.8,internal_correlated,3295a01fdbeae0f1d8de8e996cd7a8e49f67c03f9291e6749c7d2d6e788e615e,"{""b"":""Y"",""d"":9,""noise"":""SI1000"",""p"":0.001,""q"":169,""r"":7,""rb"":4}"
  16073719,      1053,         0,  1405.5,internal_correlated,f7dccadc310917760679ff97f06cf8d6b3d3b904496e76533cb32d31843bc416,"{""b"":""Y"",""d"":9,""noise"":""SI1000"",""p"":0.001,""q"":169,""r"":8,""rb"":4}"
    441543,      1035,         0,    23.8,internal_correlated,34ab80bd17be55c71bd9c4f152e57d98ca65808d82ca9392cb8642e766041b64,"{""b"":""Y"",""d"":9,""noise"":""SI1000"",""p"":0.001,""q"":169,""r"":9,""rb"":0}"
   2269233,      1029,         0,   142.5,internal_correlated,0caaae37b2abdde48311476e837ea51a6b773a64ee45e14142da2e2684723ac4,"{""b"":""Y"",""d"":9,""noise"":""SI1000"",""p"":0.001,""q"":169,""r"":9,""rb"":1}"
   6684885,      1000,         0,   484.6,internal_correlated,0b3b70f50951e518736be16174dd624b3f3a0f76b224092a9ce48aad7210b933,"{""b"":""Y"",""d"":9,""noise"":""SI1000"",""p"":0.001,""q"":169,""r"":9,""rb"":2}"
  12158835,      1016,         0,   957.2,internal_correlated,209529da4b9585c48609728528b510601f72df1e5d58eaed08b3b5038dce9caf,"{""b"":""Y"",""d"":9,""noise"":""SI1000"",""p"":0.001,""q"":169,""r"":9,""rb"":3}"
  14245126,      1005,         0,  1150.3,internal_correlated,b7248f5d5a7966fa4bef43ae4805da6b2b3fff070d4dcafb2f1e7b87a5587078,"{""b"":""Y"",""d"":9,""noise"":""SI1000"",""p"":0.001,""q"":169,""r"":9,""rb"":4}"
  15412410,      1015,         0,  1327.2,internal_correlated,d8915b43b7b98920a7b647d012b6be7147233f578fe082c4bd486984fc36f242,"{""b"":""Y"",""d"":9,""noise"":""SI1000"",""p"":0.001,""q"":169,""r"":9,""rb"":5}"
  15312978,      1011,         0,  1333.7,internal_correlated,453b5f855f25e2b07f51a6a157df99dadc255cac2186ec236da20956c6ee64e5,"{""b"":""Y"",""d"":9,""noise"":""SI1000"",""p"":0.001,""q"":169,""r"":9,""rb"":6}"
  15383437,      1042,         0,  1448.1,internal_correlated,45ec7beebbaeadeac79c38ebd72708aa50cc372f96ba911273af5ded35a4d9bd,"{""b"":""Y"",""d"":9,""noise"":""SI1000"",""p"":0.001,""q"":169,""r"":9,""rb"":7}"
  15646491,      1027,         0,  1537.3,internal_correlated,c00a59538475a3e7c7114b9e044763faaeb6826dac30977fa0455bebe4876df8,"{""b"":""Y"",""d"":9,""noise"":""SI1000"",""p"":0.001,""q"":169,""r"":9,""rb"":8}"
  16742746,      1040,         0,  1627.2,internal_correlated,b82d7420ed8b2bd850b575fe708a1f01ed251088b5f59dc8ebcd8afd90599dca,"{""b"":""Y"",""d"":9,""noise"":""SI1000"",""p"":0.001,""q"":169,""r"":9,""rb"":9}"
  15836452,      1002,         0,  2317.1,internal_correlated,b22267554b1bc74e6da04abd4905a7eb0f2060c5a31361a492aaef6f418bacad,"{""b"":""Y"",""d"":9,""noise"":""SI1000"",""p"":0.001,""q"":169,""r"":9,""rb"":10}"
  13185893,      1005,         0,  1351.8,internal_correlated,31dc6b3abb8074dc5b5abfb12dedae52cb67487381e345b65469d116b03211fb,"{""b"":""Y"",""d"":9,""noise"":""SI1000"",""p"":0.001,""q"":169,""r"":10,""rb"":4}"
     38729,      1084,         0,    25.2,internal_correlated,f1be687d54a24def2d55ea37ea72633e1d1a825d6d781d29d96b87c73eeeadef,"{""b"":""Y"",""d"":9,""noise"":""SI1000"",""p"":0.003,""q"":169,""r"":9,""rb"":4}"
    457552,      1015,         0,    51.5,internal_correlated,788af7cafcdb78bd98c3bf0080770dc63a17f33ba1e22fb2b78a8bbb4585529f,"{""b"":""Y"",""d"":11,""noise"":""SI1000"",""p"":0.001,""q"":251,""r"":11,""rb"":0}"
   3012015,      1037,         0,   391.1,internal_correlated,d37a057d68a42d56c7affccb41fa6daad6ba9cb1ad2aa9cf939adc74f3026dd0,"{""b"":""Y"",""d"":11,""noise"":""SI1000"",""p"":0.001,""q"":251,""r"":11,""rb"":1}"
  14963190,      1017,         0,  2368.3,internal_correlated,2c71f63ae4f69990f21d1a01a7991b337c09d192d4e59ba9879cdcf8f4217443,"{""b"":""Y"",""d"":11,""noise"":""SI1000"",""p"":0.001,""q"":251,""r"":11,""rb"":2}"
  46290322,      1040,         0,  7418.7,internal_correlated,2991978e9021589f29c79f09c6018d6083e340d430c33d9de30bf1ea7b831db8,"{""b"":""Y"",""d"":11,""noise"":""SI1000"",""p"":0.001,""q"":251,""r"":11,""rb"":3}"
  80326374,      1055,         0, 14248.0,internal_correlated,9585ad3c181e43df3b3489746590a6a1893b3412147eb52fed92c744625f1770,"{""b"":""Y"",""d"":11,""noise"":""SI1000"",""p"":0.001,""q"":251,""r"":11,""rb"":4}"
  95593201,      1045,         0, 18641.3,internal_correlated,bfec82ee0d2da8dbb06443549aff5bd95eae1589e6e3beea867279419e9197e1,"{""b"":""Y"",""d"":11,""noise"":""SI1000"",""p"":0.001,""q"":251,""r"":11,""rb"":5}"
 103319286,      1010,         0, 22176.6,internal_correlated,99992cb1278fbc7c44744fc3e14651e202b3dd08220393d8495f66c1dde4b792,"{""b"":""Y"",""d"":11,""noise"":""SI1000"",""p"":0.001,""q"":251,""r"":11,""rb"":6}"
 101490252,      1017,         0, 23874.3,internal_correlated,69f7bb76c6b3f72d9f9d1a8264945ad3369bb35f3fc3ade5c536e584de68cf9d,"{""b"":""Y"",""d"":11,""noise"":""SI1000"",""p"":0.001,""q"":251,""r"":11,""rb"":7}"
 102475952,      1011,         0, 26473.6,internal_correlated,02bc9aa838d1f3080ec6b9882afd94f358ef5e64885b78c107e0b10a4625e445,"{""b"":""Y"",""d"":11,""noise"":""SI1000"",""p"":0.001,""q"":251,""r"":11,""rb"":8}"
 102579832,      1029,         0, 28725.5,internal_correlated,59946046851ee12a10fa2740a4f77a1768218cd86d03877309602f5cbe3091b9,"{""b"":""Y"",""d"":11,""noise"":""SI1000"",""p"":0.001,""q"":251,""r"":11,""rb"":9}"
 110752708,      1018,         0, 33977.1,internal_correlated,51a035bf5ef492adbc52614459f3bf76ede7d027468a36c3a2c215e45a333746,"{""b"":""Y"",""d"":11,""noise"":""SI1000"",""p"":0.001,""q"":251,""r"":11,""rb"":10}"
     53278,      1003,         0,    89.2,internal_correlated,05a35bd2aac93c02a8a4d4453dc16ec36d0c918fbb91658a04f708ef50f43a4f,"{""b"":""Y"",""d"":11,""noise"":""SI1000"",""p"":0.003,""q"":251,""r"":11,""rb"":5}"
    465443,      1002,         0,   101.0,internal_correlated,a70590d93b3f274fc6fd2e15b9af35d9edfd5118545688fab0aa0e9654f9a09e,"{""b"":""Y"",""d"":13,""noise"":""SI1000"",""p"":0.001,""q"":349,""r"":13,""rb"":0}"
   3270049,      1041,         0,   774.9,internal_correlated,248a4e3c30e9316da317754f3a7c2c6b98add6b2f3fa60d1ea9334a1d8ac4067,"{""b"":""Y"",""d"":13,""noise"":""SI1000"",""p"":0.001,""q"":349,""r"":13,""rb"":1}"
  21477518,      1014,         0,  5659.2,internal_correlated,a4605b2f2d9f0d0ce0befad5e4b98239cd0ea32a03ddc887d61d0bd1297d48f6,"{""b"":""Y"",""d"":13,""noise"":""SI1000"",""p"":0.001,""q"":349,""r"":13,""rb"":2}"
  99382020,      1014,         0, 28292.0,internal_correlated,e2c24dc6823874608ca7e2e562107d20c9533043d220128e9d741a95476dea81,"{""b"":""Y"",""d"":13,""noise"":""SI1000"",""p"":0.001,""q"":349,""r"":13,""rb"":3}"
 315269304,      1004,         0,100889.5,internal_correlated,674ba48404cb1b59e5a64e269ec808aad7a3a9867431fb481881cdf083e0d131,"{""b"":""Y"",""d"":13,""noise"":""SI1000"",""p"":0.001,""q"":349,""r"":13,""rb"":4}"
 534421097,      1005,         0,190490.8,internal_correlated,1e64661b27cc3d0767cec5a22d4cf65039f86a54a27a7630bebb39c620a42894,"{""b"":""Y"",""d"":13,""noise"":""SI1000"",""p"":0.001,""q"":349,""r"":13,""rb"":5}"
 689448426,      1008,         0,271514.8,internal_correlated,6d59fb17dbba79d51a6209bf3f15ec55aedc26c6cbc76148cfb3444782029b78,"{""b"":""Y"",""d"":13,""noise"":""SI1000"",""p"":0.001,""q"":349,""r"":13,""rb"":6}"
 760212917,      1004,         0,330922.0,internal_correlated,7c27eabf41f2d8a970fcc64ac6108cd036a3e227db007a91ca34d5645ef68161,"{""b"":""Y"",""d"":13,""noise"":""SI1000"",""p"":0.001,""q"":349,""r"":13,""rb"":7}"
 726528858,      1002,         0,360563.3,internal_correlated,d4dbc67713d080462bfc81e42fde38ad3b25320cbb5461ce6948fb7bcea28c72,"{""b"":""Y"",""d"":13,""noise"":""SI1000"",""p"":0.001,""q"":349,""r"":13,""rb"":8}"
 749927342,      1016,         0,402663.3,internal_correlated,aa1907e4e3a675c7fa627597db9ecce9c7e9299f1359f0c26ce418ecafa07d4d,"{""b"":""Y"",""d"":13,""noise"":""SI1000"",""p"":0.001,""q"":349,""r"":13,""rb"":9}"
 709519482,      1010,         0,401779.0,internal_correlated,ef6e78a6edd9219644f36bef693aabb52fe39394b457e0fe63fb2511968ca5cd,"{""b"":""Y"",""d"":13,""noise"":""SI1000"",""p"":0.001,""q"":349,""r"":13,""rb"":10}"
     90651,      1073,         0,   339.1,internal_correlated,b04116b0586eab63b984949f38c32c66d72bbf90b88472eee2ac6deca03d047d,"{""b"":""Y"",""d"":13,""noise"":""SI1000"",""p"":0.003,""q"":349,""r"":13,""rb"":6}"
1000000000,       131,         0,317935.5,internal_correlated,ef0f22bfd380b1293ded247a84e1945443b5d14c0279c38827b4c2920f565866,"{""b"":""Y"",""d"":15,""noise"":""SI1000"",""p"":0.001,""q"":463,""r"":0,""rb"":7}"
1000000000,       129,         0,332254.2,internal_correlated,f8a2e9b2b81baacbc5fe4e3575860b08689c3dfd97d350fea0a7afc827a7f5e2,"{""b"":""Y"",""d"":15,""noise"":""SI1000"",""p"":0.001,""q"":463,""r"":1,""rb"":7}"
1000000000,       141,         0,357816.3,internal_correlated,4170d3a6c767e8989314112eed5e719d9b7be6fa1ff868a21b9bbcb0705a0228,"{""b"":""Y"",""d"":15,""noise"":""SI1000"",""p"":0.001,""q"":463,""r"":2,""rb"":7}"
1000000000,       131,         0,383374.1,internal_correlated,d5619d3c002cb173ca5ee7e272de634b97fb769a131fbb4137c5997c0cd0d75d,"{""b"":""Y"",""d"":15,""noise"":""SI1000"",""p"":0.001,""q"":463,""r"":3,""rb"":7}"
1000000000,       130,         0,409755.4,internal_correlated,e53c8609c14a08b94e85720813f2fc668ffb3fa376743699aa767cd7fa8c72cf,"{""b"":""Y"",""d"":15,""noise"":""SI1000"",""p"":0.001,""q"":463,""r"":4,""rb"":7}"
1000000000,       148,         0,437015.7,internal_correlated,ea4db1443d80fbd8557c7e29a06eba8d9ea33c17d763abfb4a15cb160ff590dc,"{""b"":""Y"",""d"":15,""noise"":""SI1000"",""p"":0.001,""q"":463,""r"":5,""rb"":7}"
1000000000,       159,         0,463789.1,internal_correlated,563b91853f380c705b00d806e51f72e278c50aa0e614ad0b694d4e582a3bd742,"{""b"":""Y"",""d"":15,""noise"":""SI1000"",""p"":0.001,""q"":463,""r"":6,""rb"":7}"
1000000000,       159,         0,491895.7,internal_correlated,a5927f79d1f9b3b7c6c085f1615b7ead7922b997d1df316ee87a3365caa2b91d,"{""b"":""Y"",""d"":15,""noise"":""SI1000"",""p"":0.001,""q"":463,""r"":7,""rb"":7}"
1000000000,       194,         0,520063.3,internal_correlated,8398bd69b7e19b5f4e05433b274328aba8ff8c02971404f2549c783f59663abf,"{""b"":""Y"",""d"":15,""noise"":""SI1000"",""p"":0.001,""q"":463,""r"":8,""rb"":7}"
1000000000,       197,         0,546753.5,internal_correlated,0706964396c3cd3b56e17fc552bf959cb3bc02090702595d6c7559c3c093ce41,"{""b"":""Y"",""d"":15,""noise"":""SI1000"",""p"":0.001,""q"":463,""r"":9,""rb"":7}"
1000000000,       204,         0,591530.2,internal_correlated,b6042108a396ba0555c150d013e5e26c8bc3426666b12c60e848717786fb313d,"{""b"":""Y"",""d"":15,""noise"":""SI1000"",""p"":0.001,""q"":463,""r"":10,""rb"":7}"
    511052,      1026,         0,   189.4,internal_correlated,70e8ae04614e823e892e722d3450de8c1b4ad58d0c8824abfa957d649a1f8d8c,"{""b"":""Y"",""d"":15,""noise"":""SI1000"",""p"":0.001,""q"":463,""r"":15,""rb"":0}"
   3362929,      1014,         0,  1372.5,internal_correlated,9d1ee9f9a4ce7a5a0bf2724b78b74af758c898ae3484a2f707e45fa719455ac4,"{""b"":""Y"",""d"":15,""noise"":""SI1000"",""p"":0.001,""q"":463,""r"":15,""rb"":1}"
  22847382,      1028,         0, 10679.6,internal_correlated,b57ae42c00aa9fe2f0b62940adca497d372ec28c4b0ce013b32c93e06765bd78,"{""b"":""Y"",""d"":15,""noise"":""SI1000"",""p"":0.001,""q"":463,""r"":15,""rb"":2}"
 140890329,      1011,         0, 72006.1,internal_correlated,1d75f8ee14e20552560e14347edfad49f1b8a63edb6a48b018d58405301a7248,"{""b"":""Y"",""d"":15,""noise"":""SI1000"",""p"":0.001,""q"":463,""r"":15,""rb"":3}"
 640807276,      1003,         0,357606.9,internal_correlated,874415c55bf8d1d7fd989545e30d4568231c085a61fecf738e839736bd85c5bc,"{""b"":""Y"",""d"":15,""noise"":""SI1000"",""p"":0.001,""q"":463,""r"":15,""rb"":4}"
1000000000,       500,         0,615146.2,internal_correlated,cddb98870e6d73b2b8a2b96542c98c43644b02444efea615ffc801f61d5fedcf,"{""b"":""Y"",""d"":15,""noise"":""SI1000"",""p"":0.001,""q"":463,""r"":15,""rb"":5}"
1000000000,       273,         0,681095.5,internal_correlated,b312bb6de073558319cbfd2786c007cc4bff354c38b6a2d340b2a747b7840fcd,"{""b"":""Y"",""d"":15,""noise"":""SI1000"",""p"":0.001,""q"":463,""r"":15,""rb"":6}"
1000000000,       230,         0,748608.2,internal_correlated,a94fd1de790c908721db6e8966e2fa218168c4ee42ce1ebc237a892ebbd120f2,"{""b"":""Y"",""d"":15,""noise"":""SI1000"",""p"":0.001,""q"":463,""r"":15,""rb"":7}"
1000000000,       209,         0,818132.8,internal_correlated,d320c608622efddcc4ef66c84ec2b98d38e5e677f1141855b0192c4e83c1ad13,"{""b"":""Y"",""d"":15,""noise"":""SI1000"",""p"":0.001,""q"":463,""r"":15,""rb"":8}"
1000000000,       190,         0,894403.6,internal_correlated,649b060ec6c78f5b569d6cbbc8e6eedd370831cb5e8ee7499756dabe4c241f7d,"{""b"":""Y"",""d"":15,""noise"":""SI1000"",""p"":0.001,""q"":463,""r"":15,""rb"":9}"
1000000000,       228,         0,974561.0,internal_correlated,03d3ef022a067890d9191d90d90d87b1aeca886ca43001f4cd8eb9e23416b220,"{""b"":""Y"",""d"":15,""noise"":""SI1000"",""p"":0.001,""q"":463,""r"":15,""rb"":10}"
    160366,      1080,         0,  1127.3,internal_correlated,9331f47306d3fd7bdaebd631b06bb983c44606240b9d6eb42ae34e894ba9e712,"{""b"":""Y"",""d"":15,""noise"":""SI1000"",""p"":0.003,""q"":463,""r"":15,""rb"":7}"
    458271,      1016,         0,   260.1,internal_correlated,ef5033a1a68553452a8a6f14d5632f6f5c91c98b56aaba7adbce5c3293251971,"{""b"":""Y"",""d"":17,""noise"":""SI1000"",""p"":0.001,""q"":593,""r"":17,""rb"":0}"
   3368061,      1008,         0,  2236.3,internal_correlated,db0b3653068225ab69391e16266f207c77de3f5554ef78b3f05f309b3355cee6,"{""b"":""Y"",""d"":17,""noise"":""SI1000"",""p"":0.001,""q"":593,""r"":17,""rb"":1}"
  24463417,      1018,         0, 18617.3,internal_correlated,1a23a93758e79ae37cd4a954b0d9232b15d0f716c9cd5175707c67def164ce2d,"{""b"":""Y"",""d"":17,""noise"":""SI1000"",""p"":0.001,""q"":593,""r"":17,""rb"":2}"
 151047143,      1004,         0,126111.1,internal_correlated,bdb14220823cce94cf1518490e4efcbb997cf0d8f3e43e05efe80e8e519eeef9,"{""b"":""Y"",""d"":17,""noise"":""SI1000"",""p"":0.001,""q"":593,""r"":17,""rb"":3}"
 918799702,      1005,         0,840588.1,internal_correlated,d1d126cebcd5eb78885f92c63fb3d46dbbdc001422f13ee1759ce7b4370308a4,"{""b"":""Y"",""d"":17,""noise"":""SI1000"",""p"":0.001,""q"":593,""r"":17,""rb"":4}"
1000000000,       232,         0,1023004.3,internal_correlated,fd3e5b62864ccafd9d58203361086a30e85148aff2ee38da07ea74f625f25c9a,"{""b"":""Y"",""d"":17,""noise"":""SI1000"",""p"":0.001,""q"":593,""r"":17,""rb"":5}"
1000000000,        56,         0,1143707.8,internal_correlated,9659f36387571b456c8e64a67b95b61fdfff2e06bc9136d4d7173df67fec64d2,"{""b"":""Y"",""d"":17,""noise"":""SI1000"",""p"":0.001,""q"":593,""r"":17,""rb"":6}"
1000000000,        37,         0,1225659.5,internal_correlated,458568fc9ade03c33d602496d6a7fe5c9d12a1f36c93f5ff75db0ee235db61aa,"{""b"":""Y"",""d"":17,""noise"":""SI1000"",""p"":0.001,""q"":593,""r"":17,""rb"":7}"
1000000000,        28,         0,1316585.7,internal_correlated,92e57447a2c35046a08f06c7296a4ccdbe14c332b397f2f69e677c0384549cfa,"{""b"":""Y"",""d"":17,""noise"":""SI1000"",""p"":0.001,""q"":593,""r"":17,""rb"":8}"
1000000000,        28,         0,1420891.9,internal_correlated,ff3efa01c35f07124d499ac832add872ab8cdcaaf74ac273a91fd0aead0a84ff,"{""b"":""Y"",""d"":17,""noise"":""SI1000"",""p"":0.001,""q"":593,""r"":17,""rb"":9}"
1000000000,        24,         0,1530924.1,internal_correlated,9e300ddcff66408b61f1c0013b42f62c3ad32a885f5dfb3999df15c3e96fc330,"{""b"":""Y"",""d"":17,""noise"":""SI1000"",""p"":0.001,""q"":593,""r"":17,""rb"":10}"
    273034,      1106,         0,  3164.3,internal_correlated,3c505d18fd11ee9a0eef13ee51e43260eb33d8cd3332b79b17eacfba1e0426b3,"{""b"":""Y"",""d"":17,""noise"":""SI1000"",""p"":0.003,""q"":593,""r"":17,""rb"":8}"
   1282404,      1006,         0,    62.7,internal_correlated,efab721696fc954e61730fdaca08dc6738f6f34b805eedc881daf261986be114,"{""b"":""Y_braid"",""d"":9,""noise"":""SI1000"",""p"":0.001,""q"":173,""r"":0,""rb"":4}"
   6151842,      1024,         0,   319.3,internal_correlated,4c2d28ee976d0539e9388e60dc7a5b31e261260c81383adca4e608b5afd5a3ed,"{""b"":""Y_braid"",""d"":9,""noise"":""SI1000"",""p"":0.001,""q"":173,""r"":1,""rb"":4}"
  15070584,      1017,         0,   849.6,internal_correlated,179d1a3dfa1f0ff995645d702084fc40829fe1927ff1e4800170a17720c63fd3,"{""b"":""Y_braid"",""d"":9,""noise"":""SI1000"",""p"":0.001,""q"":173,""r"":2,""rb"":4}"
  19313739,      1001,         0,  1165.9,internal_correlated,f5e5ac6051eba2ac979bbf8509e6ce5266345b5c54a8ffdb2fda6b08242417f0,"{""b"":""Y_braid"",""d"":9,""noise"":""SI1000"",""p"":0.001,""q"":173,""r"":3,""rb"":4}"
  18565725,      1046,         0,  1234.7,internal_correlated,b2d8708940051c4952058bdc18a1f34f7f4bedc762dd19c14c819d6130ece732,"{""b"":""Y_braid"",""d"":9,""noise"":""SI1000"",""p"":0.001,""q"":173,""r"":4,""rb"":4}"
  16891986,      1003,         0,  1224.6,internal_correlated,a1f1bca0052e6ee1636911b497e3e5c0ee16be2354faeae64e9d1ba5b11f5a34,"{""b"":""Y_braid"",""d"":9,""noise"":""SI1000"",""p"":0.001,""q"":173,""r"":5,""rb"":4}"
  16475951,      1001,         0,  1332.2,internal_correlated,46004f20ee0fecb0730c0f17c8c625bb0a5c4650e989b65f48768beead3c62ef,"{""b"":""Y_braid"",""d"":9,""noise"":""SI1000"",""p"":0.001,""q"":173,""r"":6,""rb"":4}"
  14731530,      1005,         0,  1204.9,internal_correlated,dbc6d73f874cce900444e40b6fc9a0848b1ace513f7f84dfbdb50d5cd212c722,"{""b"":""Y_braid"",""d"":9,""noise"":""SI1000"",""p"":0.001,""q"":173,""r"":7,""rb"":4}"
  14858423,      1005,         0,  1300.4,internal_correlated,594e49a9fdeecec4f982b37fa18237e3790450da3ba7b8b2878830ec5665c991,"{""b"":""Y_braid"",""d"":9,""noise"":""SI1000"",""p"":0.001,""q"":173,""r"":8,""rb"":4}"
  14859260,      1044,         0,  1350.4,internal_correlated,ed623b45a55ac25ce4b0f87f9d6f437e32909c9ff3d5dbe2170944c002bb5e41,"{""b"":""Y_braid"",""d"":9,""noise"":""SI1000"",""p"":0.001,""q"":173,""r"":9,""rb"":4}"
  12903409,      1010,         0,  1345.7,internal_correlated,273480cbe12244d3c36cc0237e95ef8e23fde9872c791277fa5594470f8cf1de,"{""b"":""Y_braid"",""d"":9,""noise"":""SI1000"",""p"":0.001,""q"":173,""r"":10,""rb"":4}"
   1406733,      1008,         0,   467.1,internal_correlated,70aa9b65f1efc56c9c409d8aa5b40b081b448230876d6d1bb1718f8f85e4a4a7,"{""b"":""Y_braid"",""d"":15,""noise"":""SI1000"",""p"":0.001,""q"":470,""r"":0,""rb"":7}"
   8653350,      1143,         0,  2743.1,internal_correlated,3341d3994bb39a37c2695793a261dcd935dcf0e3240a84670363fc4ff964a090,"{""b"":""Y_braid"",""d"":15,""noise"":""SI1000"",""p"":0.001,""q"":470,""r"":1,""rb"":7}"
  53615398,      1107,         0, 19339.0,internal_correlated,9077ebe12526575f470deacd75b1d127a23f4b7dd302a1e8324edb6434dab5ca,"{""b"":""Y_braid"",""d"":15,""noise"":""SI1000"",""p"":0.001,""q"":470,""r"":2,""rb"":7}"
 314770919,      1004,         0, 92706.7,internal_correlated,47e1ff133743e24f31d17b51e06dd1574b1cac7b5a576377fa932e4f6d7ee702,"{""b"":""Y_braid"",""d"":15,""noise"":""SI1000"",""p"":0.001,""q"":470,""r"":3,""rb"":7}"
1000000000,       648,         0,276234.8,internal_correlated,cd201a769228bc832a809af855c2b67077c6451352b756b1f72fb1c5992143c2,"{""b"":""Y_braid"",""d"":15,""noise"":""SI1000"",""p"":0.001,""q"":470,""r"":4,""rb"":7}"
1000000000,       231,         0,292304.3,internal_correlated,12ebd18405f5c1600928cefb5fcb8e80e0264369bf9a0bfc467689e20b5bd9e1,"{""b"":""Y_braid"",""d"":15,""noise"":""SI1000"",""p"":0.001,""q"":470,""r"":5,""rb"":7}"
1000000000,       200,         0,309841.4,internal_correlated,18558b777b5535262f36bd0460fdf0df1251b1da0fc911abe37a3e60dd3cc42a,"{""b"":""Y_braid"",""d"":15,""noise"":""SI1000"",""p"":0.001,""q"":470,""r"":6,""rb"":7}"
1000000000,       165,         0,328035.8,internal_correlated,6713d6ee2b216b993d75fd0970f388491915624c2cb98a862c697c6c2cb1fde1,"{""b"":""Y_braid"",""d"":15,""noise"":""SI1000"",""p"":0.001,""q"":470,""r"":7,""rb"":7}"
1000000000,       193,         0,345309.3,internal_correlated,49bc4a4b0b73adba23771cf8016f7ee471122effe5b8a9760d4469bc54238bcb,"{""b"":""Y_braid"",""d"":15,""noise"":""SI1000"",""p"":0.001,""q"":470,""r"":8,""rb"":7}"
1000000000,       183,         0,362889.1,internal_correlated,e8844727b5609360e21b8f982b42c54db964fa4803d5392de579f8f43267a8c6,"{""b"":""Y_braid"",""d"":15,""noise"":""SI1000"",""p"":0.001,""q"":470,""r"":9,""rb"":7}"
1000000000,       225,         0,592281.2,internal_correlated,3277fab7442ef752afc25f673ead46f122397ac617ebb0a64defe8387ca3b997,"{""b"":""Y_braid"",""d"":15,""noise"":""SI1000"",""p"":0.001,""q"":470,""r"":10,""rb"":7}"
    127343,      1006,         0,   0.541,internal_correlated,37161e640388a03612eb36de1a043b63caa0017705ba87b28bcd569f33526b72,"{""b"":""Y_folded"",""d"":3,""noise"":""SI1000"",""p"":0.001,""q"":23,""r"":3,""rb"":0}"
     15501,      1085,         0,   0.184,internal_correlated,b6ce8ad682fb54e70e053bdfc33fc69b0cd65dcf63751c572e7bed29878ac742,"{""b"":""Y_folded"",""d"":3,""noise"":""SI1000"",""p"":0.003,""q"":23,""r"":3,""rb"":0}"
    599400,      1010,         0,    5.25,internal_correlated,5278c3ca53591f19a312c0732fac7a59939e383d367460415540791fe9e3a72d,"{""b"":""Y_folded"",""d"":5,""noise"":""SI1000"",""p"":0.001,""q"":59,""r"":5,""rb"":0}"
     21182,      1032,         0,    1.28,internal_correlated,86abff9eac6ef99bb9f3fd2ecc966e43fd520891f1e66e5db5ade2824193e437,"{""b"":""Y_folded"",""d"":5,""noise"":""SI1000"",""p"":0.003,""q"":59,""r"":5,""rb"":0}"
   3479702,      1003,         0,    80.0,internal_correlated,693d194b524598ec61cde014cddd61b54beb4f522f25d16b6b40946f152dae61,"{""b"":""Y_folded"",""d"":7,""noise"":""SI1000"",""p"":0.001,""q"":111,""r"":7,""rb"":0}"
     31150,      1004,         0,    5.46,internal_correlated,59ae1b8baea67f823b8a789e579f7ec84ff2033b27932eb0cfa4952a2ba2d190,"{""b"":""Y_folded"",""d"":7,""noise"":""SI1000"",""p"":0.003,""q"":111,""r"":7,""rb"":0}"
  25002182,      1060,         0,  1216.0,internal_correlated,503954550cf458ddd35686b16ce49a50dbcdf570cd765258f18ec45a1dffe5d5,"{""b"":""Y_folded"",""d"":9,""noise"":""SI1000"",""p"":0.001,""q"":179,""r"":9,""rb"":0}"
     55200,      1132,         0,    23.4,internal_correlated,4a90faec5fbceedc587a0e1853d940217459b4a48bda055c2037e5e0e80e5fb6,"{""b"":""Y_folded"",""d"":9,""noise"":""SI1000"",""p"":0.003,""q"":179,""r"":9,""rb"":0}"
 151816899,      1010,         0, 15503.2,internal_correlated,202063a932839339acc7e1d01efa217928339fee433fc38abf789a932d8a4cf2,"{""b"":""Y_folded"",""d"":11,""noise"":""SI1000"",""p"":0.001,""q"":263,""r"":11,""rb"":0}"
     79277,      1008,         0,    81.3,internal_correlated,7e44f15a58659cbea15bda4a9e70d8d253ae53b3d429c408c6daadb6b91227e8,"{""b"":""Y_folded"",""d"":11,""noise"":""SI1000"",""p"":0.003,""q"":263,""r"":11,""rb"":0}"
1000000000,       966,         0,189429.7,internal_correlated,9bf6a8736a0eb0e1cfe2403ade89a28bfbce7f226b1ecf9cc489f83a138033bf,"{""b"":""Y_folded"",""d"":13,""noise"":""SI1000"",""p"":0.001,""q"":363,""r"":13,""rb"":0}"
    123451,      1020,         0,   253.4,internal_correlated,9a4a9380d10aa558b3b1fce074dbef5ec8293f4fa44d17fd7e93b6e4ab528946,"{""b"":""Y_folded"",""d"":13,""noise"":""SI1000"",""p"":0.003,""q"":363,""r"":13,""rb"":0}"
1000000000,       128,         0,333836.9,internal_correlated,36375614630472a26a7f1e95e766f06ecc07381b96467ce9837c4decf1020319,"{""b"":""Y_folded"",""d"":15,""noise"":""SI1000"",""p"":0.001,""q"":479,""r"":15,""rb"":0}"
    233795,      1062,         0,   903.4,internal_correlated,ed8a4aeecb222a3074cf4aa327ba9f9b2cc136e55c9c4b93e47050136725cad4,"{""b"":""Y_folded"",""d"":15,""noise"":""SI1000"",""p"":0.003,""q"":479,""r"":15,""rb"":0}"
1000000000,        23,         0,560357.7,internal_correlated,7fe1e53751e38574c03a0bf81f3098bd8e93f23981f76c396d1f9327cd82e2a7,"{""b"":""Y_folded"",""d"":17,""noise"":""SI1000"",""p"":0.001,""q"":611,""r"":17,""rb"":0}"
    361767,      1036,         0,  2307.9,internal_correlated,314251ff8d6b2bb619a2b75844f38139677218cd2a1bdc4ff50d52aa6e309923,"{""b"":""Y_folded"",""d"":17,""noise"":""SI1000"",""p"":0.003,""q"":611,""r"":17,""rb"":0}"
    256916,      1013,         0,   0.417,internal_correlated,5116ca9c21710b56f945ae7d3c84893937af98b2af58333ddf6a5fa0487d3968,"{""b"":""Y_magic_idle"",""d"":3,""noise"":""SI1000"",""p"":0.001,""q"":17,""r"":3,""rb"":0}"
     31251,      1016,         0,   0.109,internal_correlated,7e328a620f8a2a4f9bf77c8cbdd2a677b7be934881a397f7faf206d3e6ee656d,"{""b"":""Y_magic_idle"",""d"":3,""noise"":""SI1000"",""p"":0.003,""q"":17,""r"":3,""rb"":0}"
   2504393,      1018,         0,    6.75,internal_correlated,3cfb2332045dad2a2748050305bbb16505e9e66d0c7b524f3f0cea73b6f8eaea,"{""b"":""Y_magic_idle"",""d"":5,""noise"":""SI1000"",""p"":0.001,""q"":49,""r"":3,""rb"":0}"
     89347,      1004,         0,   0.881,internal_correlated,4889fcf2ee545c472974149d80f9af9355e696087c90df546940c8d91b24cbce,"{""b"":""Y_magic_idle"",""d"":5,""noise"":""SI1000"",""p"":0.003,""q"":49,""r"":3,""rb"":0}"
  30119861,      1095,         0,   165.2,internal_correlated,c0220e1650b33e5f1c5cdea0ef102a3d45769287701fb58b439746554f12f54b,"{""b"":""Y_magic_idle"",""d"":7,""noise"":""SI1000"",""p"":0.001,""q"":97,""r"":3,""rb"":0}"
    289749,      1021,         0,    6.60,internal_correlated,bfceb38f4fbec34e1a6e05b2cbceff790d749bf5b9424dc0980c1bfaf407d27a,"{""b"":""Y_magic_idle"",""d"":7,""noise"":""SI1000"",""p"":0.003,""q"":97,""r"":3,""rb"":0}"
 333048840,      1011,         0,  3308.6,internal_correlated,0cbf85912a06cda6324100873e020ea6f8b667d42ba3c3706ecb0d9a0fdd33fa,"{""b"":""Y_magic_idle"",""d"":9,""noise"":""SI1000"",""p"":0.001,""q"":161,""r"":3,""rb"":0}"
    892323,      1014,         0,    41.7,internal_correlated,fbbb6aaa1da86cfb3f26ef7caa09bc6acd7e2d06ca41131a8645784b7a72d22e,"{""b"":""Y_magic_idle"",""d"":9,""noise"":""SI1000"",""p"":0.003,""q"":161,""r"":3,""rb"":0}"
1000000000,       250,         0, 16501.2,internal_correlated,269345f9715ef9214a1068494ced9041bcdc0f2bf5139957cbb92a266763a8e0,"{""b"":""Y_magic_idle"",""d"":11,""noise"":""SI1000"",""p"":0.001,""q"":241,""r"":3,""rb"":0}"
   2846508,      1007,         0,   231.6,internal_correlated,c7fb4ff8eb366f26cd4134c14dadcf799ab9071882083a74e7d10dfa7d807545,"{""b"":""Y_magic_idle"",""d"":11,""noise"":""SI1000"",""p"":0.003,""q"":241,""r"":3,""rb"":0}"
1000000000,        23,         0, 25894.2,internal_correlated,d2c9db0c54f9145e8318857f9c87463e7af42d06e5ee4a985c13396beef3d9d6,"{""b"":""Y_magic_idle"",""d"":13,""noise"":""SI1000"",""p"":0.001,""q"":337,""r"":3,""rb"":0}"
   9022085,      1005,         0,  1149.3,internal_correlated,f16e59004c9e8c310461c4a38688a8cf5328b8638dd21819eb16196da87824c6,"{""b"":""Y_magic_idle"",""d"":13,""noise"":""SI1000"",""p"":0.003,""q"":337,""r"":3,""rb"":0}"
1000000000,         0,         0, 32711.7,internal_correlated,1b8a09ddff1440b0e7f36fa4f44ae021308f32273b3cfeffba6361088b047013,"{""b"":""Y_magic_idle"",""d"":15,""noise"":""SI1000"",""p"":0.001,""q"":449,""r"":3,""rb"":0}"
  30087635,      1028,         0,  5701.8,internal_correlated,7d7b1b2407dd947b86ca8ac6855eeeb52b1e6b860fd2dde21458c13a056308b4,"{""b"":""Y_magic_idle"",""d"":15,""noise"":""SI1000"",""p"":0.003,""q"":449,""r"":3,""rb"":0}"
1000000000,         0,         0, 40341.7,internal_correlated,db853bff4b22c75a0cb80bf93d26d7aa250a2c90850c3ea020e5cec0eca7e58c,"{""b"":""Y_magic_idle"",""d"":17,""noise"":""SI1000"",""p"":0.001,""q"":577,""r"":3,""rb"":0}"
  94732012,      1010,         0, 24959.5,internal_correlated,b4229de8b97635559beb2ad25e8106f17806a5f3ae015a70db355806e38cb1a4,"{""b"":""Y_magic_idle"",""d"":17,""noise"":""SI1000"",""p"":0.003,""q"":577,""r"":3,""rb"":0}"
    240132,      1102,         0,   0.538,internal_correlated,52f3ff11aa696dba0a91aa8a02d544f85fd567df6a90d07fd12d8520e4673e5f,"{""b"":""Y_magic_transition"",""d"":3,""noise"":""SI1000"",""p"":0.001,""q"":19,""r"":1,""rb"":1}"
     32708,      1053,         0,   0.335,internal_correlated,bc2c400430458ed9f0aea0949939103c869dea7bfcd822eb5d029a027e087a1e,"{""b"":""Y_magic_transition"",""d"":3,""noise"":""SI1000"",""p"":0.003,""q"":19,""r"":1,""rb"":1}"
   1490343,      1005,         0,    4.93,internal_correlated,d8528c9f1fc3f9d86bd76231bce83fa0bfdc1a67b15ab8fe3b60d5fd33107c94,"{""b"":""Y_magic_transition"",""d"":5,""noise"":""SI1000"",""p"":0.001,""q"":53,""r"":1,""rb"":1}"
     70139,      1003,         0,    1.04,internal_correlated,e97ca48c3ebf54289889db478de0851781a161c0b46726fcb7db229b05dcdd5e,"{""b"":""Y_magic_transition"",""d"":5,""noise"":""SI1000"",""p"":0.003,""q"":53,""r"":1,""rb"":1}"
  14046013,      1002,         0,    93.6,internal_correlated,1a6b1726de6e6663372cc51eca6148d03e321a1308b12d32fee7c81276a68e14,"{""b"":""Y_magic_transition"",""d"":7,""noise"":""SI1000"",""p"":0.001,""q"":103,""r"":1,""rb"":1}"
    181395,      1078,         0,    5.66,internal_correlated,277a030b27dbf65b0079219a1e1c324cdfc7a22358efd662336fd0d7c8ecf0f4,"{""b"":""Y_magic_transition"",""d"":7,""noise"":""SI1000"",""p"":0.003,""q"":103,""r"":1,""rb"":1}"
 116265866,      1001,         0,  1437.5,internal_correlated,9cc25f43bc04db42fe64140be2e85c0c5691b55f02aa5f7857d0c251217a6327,"{""b"":""Y_magic_transition"",""d"":9,""noise"":""SI1000"",""p"":0.001,""q"":169,""r"":1,""rb"":1}"
    440932,      1040,         0,    28.5,internal_correlated,8998994beac3ee9c4f2ba783f35f7ae93227272b4261efb9f61b0d4faf231536,"{""b"":""Y_magic_transition"",""d"":9,""noise"":""SI1000"",""p"":0.003,""q"":169,""r"":1,""rb"":1}"
1000000000,       851,         0, 17623.4,internal_correlated,c320d0d15f5b2ef128f7767bd197008e7cb321202538d246dd99257cbf8046dc,"{""b"":""Y_magic_transition"",""d"":11,""noise"":""SI1000"",""p"":0.001,""q"":251,""r"":1,""rb"":1}"
   1097791,      1000,         0,   125.0,internal_correlated,8617e3fdf3eaa5e33814ae671640dee231f64339473f47c1465481f8814164bc,"{""b"":""Y_magic_transition"",""d"":11,""noise"":""SI1000"",""p"":0.003,""q"":251,""r"":1,""rb"":1}"
1000000000,       113,         0, 26130.9,internal_correlated,737b19159582d6845757ffe8e693332e240ca8f5d4af16fc7bcdcf6e675ce049,"{""b"":""Y_magic_transition"",""d"":13,""noise"":""SI1000"",""p"":0.001,""q"":349,""r"":1,""rb"":1}"
   3290230,      1059,         0,   604.6,internal_correlated,1ad98591f172ac2048b662a13b19182a17877326bc4d6e3f0d50844bb0e7ddeb,"{""b"":""Y_magic_transition"",""d"":13,""noise"":""SI1000"",""p"":0.003,""q"":349,""r"":1,""rb"":1}"
1000000000,        11,         0, 35175.4,internal_correlated,00d5cc3d84ed2532463b74bba5a4a9e87cadb5f930d2c900810e8e6358e98b24,"{""b"":""Y_magic_transition"",""d"":15,""noise"":""SI1000"",""p"":0.001,""q"":463,""r"":1,""rb"":1}"
   9019756,      1076,         0,  2491.3,internal_correlated,5f43f01df411d6b638cc1d31dd1eef52f9c49763ab55dfa975eb8a6fec366e13,"{""b"":""Y_magic_transition"",""d"":15,""noise"":""SI1000"",""p"":0.003,""q"":463,""r"":1,""rb"":1}"
1000000000,         2,         0, 46898.2,internal_correlated,89283a2db44a118add7b78f91e1c546988379087eb02963748b0fead6cce0ed6,"{""b"":""Y_magic_transition"",""d"":17,""noise"":""SI1000"",""p"":0.001,""q"":593,""r"":1,""rb"":1}"
  24694269,      1056,         0,  9416.1,internal_correlated,ad488bf6cf8638236f28da39acc524999f7ea0149553edfaeb49836661e7a42f,"{""b"":""Y_magic_transition"",""d"":17,""noise"":""SI1000"",""p"":0.003,""q"":593,""r"":1,""rb"":1}"
    301919,      1019,         0,   0.665,internal_correlated,8eb0c9384d67af89df0aa3d76b6a70cb9f6c7270b2503b66e5c96de0d21900e2,"{""b"":""Z"",""d"":3,""noise"":""SI1000"",""p"":0.001,""q"":17,""r"":3,""rb"":0}"
     35968,      1000,         0,   0.116,internal_correlated,371f8a6f8cfcc603e6cbf9920c3bdfc024fbdea886652f9fa9f80a14b4216768,"{""b"":""Z"",""d"":3,""noise"":""SI1000"",""p"":0.003,""q"":17,""r"":3,""rb"":0}"
   1377748,      1014,         0,    5.81,internal_correlated,38b9bdbbfb214933cbcf2283e870d4ff1f0937da01cd97a6c999b2ca09268380,"{""b"":""Z"",""d"":5,""noise"":""SI1000"",""p"":0.001,""q"":49,""r"":5,""rb"":0}"
     57319,      1094,         0,    1.57,internal_correlated,4e1f1536d71c1d26107a7d88c01ff661e9962860e3c3b3724bf59639a8019a96,"{""b"":""Z"",""d"":5,""noise"":""SI1000"",""p"":0.003,""q"":49,""r"":5,""rb"":0}"
   8289257,      1043,         0,    97.3,internal_correlated,5ba8a8d81599ded112284f53919bf21f98f3a550a03858f555bab84ee9758308,"{""b"":""Z"",""d"":7,""noise"":""SI1000"",""p"":0.001,""q"":97,""r"":7,""rb"":0}"
     82861,      1006,         0,    5.49,internal_correlated,8e75a474b0da0d44a84e52696ff0ef8e58d6d90605ea2016dec937412c9f6b5e,"{""b"":""Z"",""d"":7,""noise"":""SI1000"",""p"":0.003,""q"":97,""r"":7,""rb"":0}"
  56701221,      1002,         0,  1221.3,internal_correlated,026fda95f5fc8e684f44986eb9f007feaa20675a0eb3a00893ce0392eb7216a1,"{""b"":""Z"",""d"":9,""noise"":""SI1000"",""p"":0.001,""q"":161,""r"":9,""rb"":0}"
    137262,      1052,         0,    24.4,internal_correlated,5c310568d89c0b40eb25b7b09dcb4585443eb49acbd05637609a2bfcb44cbc77,"{""b"":""Z"",""d"":9,""noise"":""SI1000"",""p"":0.003,""q"":161,""r"":9,""rb"":0}"
 404336647,      1027,         0, 25180.9,internal_correlated,73854575a5894ce382955a6733f133a640567f1f6c7df412ac1c6603e1f80f9d,"{""b"":""Z"",""d"":11,""noise"":""SI1000"",""p"":0.001,""q"":241,""r"":11,""rb"":0}"
    247879,      1031,         0,   116.3,internal_correlated,aa0a87b419778d866791dfa2ff2b88a993fca12c8906180951d9c5b85a466569,"{""b"":""Z"",""d"":11,""noise"":""SI1000"",""p"":0.003,""q"":241,""r"":11,""rb"":0}"
1000000000,       348,         0,125019.6,internal_correlated,e14b6e1aa7d8959e438c997e4267e0be5e552afd0eda00c794e66d1ba52b1a79,"{""b"":""Z"",""d"":13,""noise"":""SI1000"",""p"":0.001,""q"":337,""r"":13,""rb"":0}"
    410358,      1052,         0,   428.9,internal_correlated,0813cf87c76af49f7b4af80ab9924402c1509a9247b5ee77466debf996d1cfac,"{""b"":""Z"",""d"":13,""noise"":""SI1000"",""p"":0.003,""q"":337,""r"":13,""rb"":0}"
1000000000,        38,         0,223637.0,internal_correlated,c1dbc4025ffb5d11fdbef936067b0490400a5f6831c42fd975be29869fff57a7,"{""b"":""Z"",""d"":15,""noise"":""SI1000"",""p"":0.001,""q"":449,""r"":15,""rb"":0}"
    732717,      1073,         0,  1517.7,internal_correlated,a3a4e7830f4afc98de49e8a2c0eba08a420586077962902073913f9c24effca5,"{""b"":""Z"",""d"":15,""noise"":""SI1000"",""p"":0.003,""q"":449,""r"":15,""rb"":0}"
1000000000,         8,         0,391773.6,internal_correlated,3fb7e69f102a47aa7e834acf3130939532341271744acedda943f7cb5d5dd0e2,"{""b"":""Z"",""d"":17,""noise"":""SI1000"",""p"":0.001,""q"":577,""r"":17,""rb"":0}"
   1213416,      1009,         0,  4415.9,internal_correlated,14d0e1309b0ac05823a2f1b4fcacfc49f814e28cef8f94bf6bd4832eb8fce61f,"{""b"":""Z"",""d"":17,""noise"":""SI1000"",""p"":0.003,""q"":577,""r"":17,""rb"":0}"
    496350,      1008,         0,   0.667,internal_correlated,2e06a2025e4c3235d2cf2c77ace37fb69f973cf2dbbe92ffde8949ff5855b287,"{""b"":""Z_magic_idle"",""d"":3,""noise"":""SI1000"",""p"":0.001,""q"":17,""r"":3,""rb"":0}"
     57979,      1001,         0,   0.189,internal_correlated,780066f2bbc0a0d6f3bfadb218838d4106e60985d93b96cb9617ce44f602f272,"{""b"":""Z_magic_idle"",""d"":3,""noise"":""SI1000"",""p"":0.003,""q"":17,""r"":3,""rb"":0}"
   4743459,      1003,         0,    14.1,internal_correlated,81050a08cd521cd95f5c6b6d68d2f25e8c1e40db93b7caab749df561f7902b27,"{""b"":""Z_magic_idle"",""d"":5,""noise"":""SI1000"",""p"":0.001,""q"":49,""r"":3,""rb"":0}"
    178794,      1015,         0,    1.83,internal_correlated,3be055222050f649a07b5824347e2d0ca5f2117e2c1a2d0e24faea75be664519,"{""b"":""Z_magic_idle"",""d"":5,""noise"":""SI1000"",""p"":0.003,""q"":49,""r"":3,""rb"":0}"
  55221433,      1008,         0,   207.7,internal_correlated,963bccbaa7fa4f515b56011fcf6c285e08336faa455c31ecd7aac67bfc6b59b7,"{""b"":""Z_magic_idle"",""d"":7,""noise"":""SI1000"",""p"":0.001,""q"":97,""r"":3,""rb"":0}"
    620439,      1138,         0,    15.1,internal_correlated,6b1a79316f053c674465bac9f23bce71ec8a1f85da5937f7d5653d9919cab8b3,"{""b"":""Z_magic_idle"",""d"":7,""noise"":""SI1000"",""p"":0.003,""q"":97,""r"":3,""rb"":0}"
 685195822,      1007,         0,  3853.0,internal_correlated,46b7a23fbe89aa11c325df06ec19cf79f7b4d95e69841c7e72ab98985dc9184e,"{""b"":""Z_magic_idle"",""d"":9,""noise"":""SI1000"",""p"":0.001,""q"":161,""r"":3,""rb"":0}"
   1726128,      1002,         0,    67.5,internal_correlated,0bb8fefd4423e6691c3fcd1db07f6daebc79557b95aa0279724cc8291cf27c8f,"{""b"":""Z_magic_idle"",""d"":9,""noise"":""SI1000"",""p"":0.003,""q"":161,""r"":3,""rb"":0}"
1000000000,       123,         0,  9460.5,internal_correlated,950c4323f7065ea88812a231b82826419371d2fc9ffc0a34e5cea56e27796b63,"{""b"":""Z_magic_idle"",""d"":11,""noise"":""SI1000"",""p"":0.001,""q"":241,""r"":3,""rb"":0}"
   5731501,      1004,         0,   536.2,internal_correlated,f52da33ac1f91b4cbc82edfbeaba1abbf8eb26cf5b4446fba6d7fad605139662,"{""b"":""Z_magic_idle"",""d"":11,""noise"":""SI1000"",""p"":0.003,""q"":241,""r"":3,""rb"":0}"
1000000000,        15,         0, 13814.8,internal_correlated,e00b914fc540dae2428aa2378a26f4e7eab1e7de21c654aab4beb0207339054a,"{""b"":""Z_magic_idle"",""d"":13,""noise"":""SI1000"",""p"":0.001,""q"":337,""r"":3,""rb"":0}"
  18170410,      1011,         0,  2747.7,internal_correlated,26e50a6c12eff29d88fb52002441e7391add4b1a62265f337cd431cc28d98687,"{""b"":""Z_magic_idle"",""d"":13,""noise"":""SI1000"",""p"":0.003,""q"":337,""r"":3,""rb"":0}"
1000000000,         0,         0, 19315.0,internal_correlated,387e08dfb3a6ea71f8514924a9ea31509f920c9e74fb460a188b13707b435ded,"{""b"":""Z_magic_idle"",""d"":15,""noise"":""SI1000"",""p"":0.001,""q"":449,""r"":3,""rb"":0}"
  63036170,      1012,         0, 13033.0,internal_correlated,ded3697c2b36dc8e0bf54aea15df70579744ab9d26932de132d49938b3f502cb,"{""b"":""Z_magic_idle"",""d"":15,""noise"":""SI1000"",""p"":0.003,""q"":449,""r"":3,""rb"":0}"
1000000000,         0,         0, 24699.3,internal_correlated,dbf55de8baa0b276bcb41cca6f8dd46d9ceaf5560026274670a57d3fd4cfb4a2,"{""b"":""Z_magic_idle"",""d"":17,""noise"":""SI1000"",""p"":0.001,""q"":577,""r"":3,""rb"":0}"
 206631518,      1003,         0, 34428.7,internal_correlated,915f09f676896ad8be009fd55dc9fac5fbde2ae8dd7d47066d7f570046764cc4,"{""b"":""Z_magic_idle"",""d"":17,""noise"":""SI1000"",""p"":0.003,""q"":577,""r"":3,""rb"":0}"

